PINNForge: Execution-Grounded Evolutionary Design of Physics-Informed Neural Networks

Physics-informed neural networks (PINNs) require coordinated choices across representation, architecture, sampling, constraints, loss construction, and optimization, yet effective configurations can vary substantially across partial differential equations (PDEs). Existing automated design methods search over these choices, but training outcomes are still used primarily to rank candidates rather than to inform subsequent designs. We develop PINNForge, an execution-grounded large language model (LLM)-driven evolutionary framework that treats observed PINN training behavior as a cross-generation design signal. PINNForge initializes diverse configurations from PDE-related prior knowledge, executes them, retains globally strong configurations, and feeds their execution evidence and accumulated run-level experience back to the LLM. The LLM then revises and recombines coupled design components or explores new combinations within a generate--execute--evaluate--evolve loop. Across 25 PDE benchmarks, PINNForge achieves the lowest mean MSE on 24 tasks among RoPINN, PINNsFormer, PINNsAgent, and PINNForge. Removing knowledge guidance, execution feedback, or evolutionary search increases the median task-wise MSE ratio to 3.74$\times$, 12.10$\times$, and 10.10$\times$, respectively, relative to full PINNForge.

==> README.txt <==
PINNsForge — ICLR 2027 official-template project

Main file: main.tex
Compiler: pdfLaTeX
Bibliography: BibTeX using references.bib and iclr2027_conference.bst

The ICLR 2027 style/bst/math support files in this folder are copied unchanged
from the official style archive supplied by the author. Keep \iclrfinalcopy
commented for anonymous submission.

Figures:
- pinnsforge_framework.pdf
- search_trajectories.png

